G-NAS: Generalizable Neural Architecture Search for Single Domain Generalization Object Detection

In this paper, we focus on a realistic yet challenging task, Single Domain Generalization Object Detection (S-DGOD), where only one source domain's data can be used for training object detectors, but have to generalize multiple distinct target domains. In S-DGOD, both high-capacity fitting and generalization abilities are needed due to the task's complexity. Differentiable Neural Architecture Search (NAS) is known for its high capacity for complex data fitting and we propose to leverage Differentiable NAS to solve S-DGOD. However, it may confront severe over-fitting issues due to the feature imbalance phenomenon, where parameters optimized by gradient descent are biased to learn from the easy-to-learn features, which are usually non-causal and spuriously correlated to ground truth labels, such as the features of background in object detection data. Consequently, this leads to serious performance degradation, especially in generalizing to unseen target domains with huge domain gaps between the source domain and target domains. To address this issue, we propose the Generalizable loss (G-loss), which is an OoD-aware objective, preventing NAS from over-fitting by using gradient descent to optimize parameters not only on a subset of easy-to-learn features but also the remaining predictive features for generalization, and the overall framework is named G-NAS. Experimental results on the S-DGOD urban-scene datasets demonstrate that the proposed G-NAS achieves SOTA performance compared to baseline methods. Codes are available at https://github.com/wufan-cse/G-NAS.

==> rebuttal.txt <==
Reviewer 1 (weak accept):
# Weaknesses
1. The derivation of Theorem 1 is confusing. I have looked through the main manuscript and the appendix. Yet, I cannot grasp why the G-loss would increase the generalization ability and why the form of (7) is the optimal one.

2. It seems that the derivation of Eq. 10 heavily rely on sigmoid + binary cross entropy loss; one would wonder what it would be for other loss terms e.g. softmax + cross entropy loss.

My primary concern is on the derivation of Theorem 1. For example, I could not find the exact source of the inequity of Eq. 18. Moreover, given that theorem 1 holds, how could the author prove that the G-loss is an optimal option, and what is the main mechanism of the improved generalization using G-loss?

1.1 The derivation of Eq.7 is the optimal one

Following the derivation in proof, the calculation involving $\psi$ is dismissed.

1.2 How this form helps improve generalization ability:

The idea of G-loss is to solve the optimization of DNN's parameters $\Theta$ through the dual optimization problem on $\Phi$.
And Thm 1. tells that during the gradient r.w.t $\Phi$ do not involve the interference between training samples, making training data independent between each other.
Then the optimal $\Phi$ optimized by SGD avoids calculating with Neural Tangent Random Feature (NTRF) matrix and treat each training samples independently.
Easy-to-learn features are due to the large amount of features exist in the training set, making training samples spuriously correlated.
Thus, the influence of spurious correlation caused by learning from easy features is eliminated.


1.3 How would softmax + cross entropy loss?

Add derivation for multi-class. TODO

1.4 Source of Eq. 18. 

Refer to GS.


Reviewer 2: 
# Weaknesses:
1)The Theorem is deduced based on smooth L1 function for L_reg. However, the GIoU loss for the regression is widely adopted in advanced detectors, therefore it is necessary to show the compatibility of the G-loss in case of GIoU-based loss for the regression branch.
2)Table 2,3,4,5 have limited information which are suggested to be placed in Appendix. The authors should better rearrange the context.

3.While the G-loss proposed in this work is straightforward and simple in its form, it would be helpful if the authors could offer some insights or provide simple illustrations to facilitate a clearer understanding of the mechanism.

2.1 Derivation for GIoU loss

Add derivation for GIoU.

2.2 Rearrange Tab 2,3,4,5


2.3 Provide insight for the form of G-loss form

Refer to Reviewer 1.


Reviewer 3:
2. Weaknesses:
- It is un clear why NAS is useful to help model generalize across multiple target domains.
- It mentions proposing the NAS framework, but it does not clarify the structure of NAS, how it is similar to or different from the original paper “DARTS: Differentiable Architecture Search”
- The addition of G-loss helps the model avoid learning excessively large variants of each training example, but it seems not to address the issue of the correlation between features and labels that exists in the source domain but not in the target domain

The sections referring to the Appendix should specify their corresponding locations within the Appendix.
Q1. Have there been any experiments to test whether using L-train to optimize alpha is better than using L-val as in the original paper?
Q2. In Table 1, the reported results of the SRCD method differ from the original version, while the ISW method's results match the original. Are the results in Table 1 reproductions or original findings?


3.1 Why NAS is useful for generalization



3.2 How NAS framework different from DARTS



3.3 How G-loss solves the correlation between features and labels

Refer to Reviewer 1.

3.4 Exp using L-val

TODO, add exp

3.5 the reported results of the SRCD, ISW method are from the SRCD paper, moreover, ISW matches the results in the S-DGOD paper. All baseline results are original findings.


Reviewer 4 (weak accept):

1. In many NAS methods, network size and precision are often balanced using parameters or actual runtime. It would be helpful if the author could explain the reasons for not using it.
2. It is recommended that the author compare the parameter amount of different methods when assessing overall accuracy. This would ensure a fair comparison.
3. There are some typos in the paper, and I suggest that the author makes overall corrections. For example, on page 7, "For the experiments without NAS, We randomly" should be corrected to "For the experiments without NAS, we randomly."



==> temp.txt <==
In the realm of deep learning, a prevailing tendency arises where deep neural networks prioritize the acquisition of dominant features present within the training dataset. However, these dominant features often lack a causal relationship and are spurious in their correlation to the labels. This phenomenon complicates the generalizability of deep neural networks to novel and previously unseen target domains, as the learned feature representations tend to be overly specific and context-bound.

In addressing this challenge, it becomes apparent that the issue of generalization extends beyond mere feature learning. Neural Architecture Search (NAS), a technique aimed at automating the process of designing optimal neural network architectures, introduces another dimension of complexity. NAS has demonstrated a proclivity towards overfitting, manifesting as a predisposition to craft architectures that achieve peak performance under independent and identically distributed (i.i.d.) conditions. However, these architectures often falter when presented with out-of-distribution (OoD) scenarios, revealing a deficiency in their ability to adapt and generalize effectively.

Enter the proposed G-loss – a strategic innovation designed to steer the neural network's learning trajectory towards the exploration of more subordinate features. In the context of object detection, where identifying objects within images is a crucial task, G-loss offers a distinct advantage. By prioritizing the absorption of information from lesser-emphasized features, G-loss contributes to a broader and more encompassing feature representation. This, in turn, bolsters the object detection process, allowing the network to detect and delineate objects more accurately in varying contexts and domains.

Inspired by the concept of Spectral Decoupling (SD), the formulation of G-loss infuses a novel dimension into the training process. SD, characterized by its ability to curb the undue dominance of features with excessive influence on predictions, serves as the conceptual foundation for G-loss. This results in a more balanced distribution of attention across the spectrum of features, fostering a holistic understanding that extends beyond the constraints of dominant but limited attributes.

Comparing G-loss to SD, it becomes evident that G-loss transcends the confines of feature learning alone. In recognition of the architectural components that contribute to a network's efficacy, G-loss takes an architectural parameter-centric approach. By doing so, G-loss introduces a proactive mechanism to counteract the overemphasis on network architecture, thereby striking a harmonious balance between architectural elements and feature utilization.

In the realm of object detection, G-loss emerges as a potent ally. Its synergistic interplay with NAS guides the process of architectural exploration towards unlocking the latent potential of subordinate architectures. Through this collaboration, G-loss not only facilitates superior object detection performance but also paves the way for enhanced generalization across diverse domains and contextual landscapes. In essence, G-loss stands as a beacon of advancement in the quest for robust and adaptable deep neural networks, charting a course towards more profound and versatile artificial intelligence systems.
